Test-Time Adaptation For Speech Enhancement Via Mask Polarization

Adapting speech enhancement (SE) models to unseen environments is crucial for practical deployments, yet test-time adaptation (TTA) for SE remains largely under-explored due to a lack of understanding of how SE models degrade under domain shifts. We observe that mask-based SE models lose confidence under domain shifts, with predicted masks becoming flattened and losing decisive speech preservation and noise suppression. Based on this insight, we propose mask polarization (MPol), a lightweight TTA method that restores mask bimodality through distribution comparison using the Wasserstein distance. MPol requires no additional parameters beyond the trained model, making it suitable for resource-constrained edge deployments. Experimental results across diverse domain shifts and architectures demonstrate that MPol achieves very consistent gains that are competitive with significantly more complex approaches.

==> fig/data/comp/ideal.txt <==
x y
-0.250  0
-0.220  0
-0.190  0
-0.160  0
-0.130  0
-0.100  0
-0.070  0
-0.040  0
0.0  0
0.010  4337
0.020   10322
0.050   7797
0.080   6072
0.110   4598
0.140   3919
0.170   3404
0.200   3058
0.230   2680
0.260   2558
0.290   2386
0.320   2270
0.350   2157
0.380   2204
0.410   2140
0.440   2059
0.470   2118
0.500   2108
0.530   2183
0.560   2267
0.590   2256
0.620   2406
0.650   2481
0.680   2626
0.710   2801
0.740   3057
0.770   3269
0.800   3600
0.830   4007
0.860   4362
0.890   5347
0.920   6841
0.950   9389
0.980   5762
1.010   0
1.040   0
1.070   0
1.100   0
1.130   0
1.160   0
1.190   0
1.220   0


==> fig/data/comp/pre.txt <==
x y
-0.250  0
-0.220  2
-0.190  6
-0.160  13
-0.130  29
-0.100  84
-0.070  172
-0.040  858
-0.010  2399
0.020   4329
0.050   7973
0.080   5806
0.110   4475
0.140   3614
0.170   3397
0.200   2506
0.230   2028
0.260   1826
0.290   1969
0.320   2071
0.350   2022
0.380   2101
0.410   2291
0.440   2631
0.470   2999
0.500   3000
0.530   3110
0.560   3222
0.590   3317
0.620   3141
0.650   3019
0.680   3099
0.710   3016
0.740   3128
0.770   3031
0.800   3146
0.830   3503
0.860   3998
0.890   4541
0.920   6058
0.950   9996
0.980   16242
1.010   6192
1.040   984
1.070   331
1.100   161
1.130   102
1.160   41
1.190   33
1.220   42


==> fig/data/comp/source.txt <==
x y
-0.250  20
-0.220  33
-0.190  30
-0.160  40
-0.130  45
-0.100  83
-0.070  125
-0.040  355
-0.010  514
0.020   736
0.050   811
0.080   884
0.110   861
0.140   923
0.170   972
0.200   1061
0.230   1179
0.260   1384
0.290   1608
0.320   1871
0.350   2128
0.380   2474
0.410   2762
0.440   3027
0.470   3149
0.500   3416
0.530   3509
0.560   3949
0.590   4145
0.620   4265
0.650   4212
0.680   4313
0.710   4452
0.740   4859
0.770   5340
0.800   5388
0.830   5670
0.860   6019
0.890   6761
0.920   7045
0.950   7599
0.980   7921
1.010   5892
1.040   3119
1.070   1504
1.100   821
1.130   466
1.160   233
1.190   131
1.220   77


==> fig/data/comp/ss.txt <==
x y
-0.250  0
-0.220  0
-0.190  0
-0.160  0
-0.130  0
-0.100  0
-0.070  0
-0.040  0
0.0  0
0.010  4317
0.020   5047
0.050   4870
0.080   4625
0.110   4368
0.140   4199
0.170   4201
0.200   4025
0.230   3879
0.260   3579
0.290   3560
0.320   3505
0.350   3298
0.380   3262
0.410   3098
0.440   2894
0.470   2900
0.500   2737
0.530   2712
0.560   2711
0.590   2590
0.620   2518
0.650   2643
0.680   2671
0.710   2784
0.740   2882
0.770   3170
0.800   3549
0.830   3953
0.860   4589
0.890   5580
0.920   6856
0.950   8272
0.980   2997
1.010   0
1.040   0
1.070   0
1.100   0
1.130   0
1.160   0
1.190   0
1.220   0

